Fast and Robust Expectation Propagation MIMO Detection via Preconditioned Conjugated Gradient

We study the expectation propagation (EP) algorithm for symbol detection in massive multiple-input multiple-output (MIMO) systems. The EP detector shows excellent performance but suffers from a high computational complexity due to the matrix inversion, required in each EP iteration to perform marginal inference on a Gaussian system. We propose an inversion-free variant of the EP algorithm by treating inference on the mean and variance as two separate and simpler subtasks: We study the preconditioned conjugate gradient algorithm for obtaining the mean, which can significantly reduce the complexity and increase stability by relying on the Jacobi preconditioner that proves to fit the EP characteristics very well. For the variance, we use a simple approximation based on linear regression of the Gram channel matrix. Numerical studies on the Rayleigh-fading channel and on a realistic 3GPP channel model reveal the efficiency of the proposed scheme, which offers an attractive performance-complexity tradeoff and even outperforms the original EP detector in high multi-user inference cases where the matrix inversion becomes numerically unstable.

==> numerical_results/MIMO3D_UMa_NLOS/SERvsSNR/128x128.csv <==
SNR dB,LMMSE SER,LMMSEsolve SER,EP SER,EPsolve SER,EPA SER,EPA (LMMSE init) SER,EPANet (LMMSE init) SER,EPANet SER,EPiCG SER,EPiCG (LMMSE init) SER
26.0,0.6422296762466431,0.6423046588897705,0.5889718532562256,0.5769062638282776,0.9156562685966492,0.92490154504776,0.6184906363487244,0.9087140560150146,0.6144515872001648,0.615095317363739
27.0,0.6223531365394592,0.6222312450408936,0.569992184638977,0.5474843978881836,0.9156844019889832,0.9247593879699707,0.596106231212616,0.9086546897888184,0.5901125073432922,0.5902000069618225
28.0,0.6018781065940857,0.6018593907356262,0.5529203414916992,0.5148734450340271,0.915932834148407,0.9246296882629395,0.5729452967643738,0.9086218476295471,0.5641828179359436,0.5639671683311462
29.0,0.5805343985557556,0.5804734230041504,0.5378234386444092,0.478620320558548,0.9156203269958496,0.9245640635490417,0.5493999719619751,0.9087031483650208,0.5368828177452087,0.535979688167572
30.0,0.5582031011581421,0.5583484172821045,0.5187125205993652,0.4355500042438507,0.9157999753952026,0.9245093464851379,0.5251500010490417,0.9086577892303467,0.5073968768119812,0.5054078102111816
31.0,0.535573422908783,0.5354734659194946,0.49778905510902405,0.377168744802475,0.9158124923706055,0.9247156381607056,0.5006672143936157,0.9086187481880188,0.47740936279296875,0.47194531559944153
32.0,0.5123968720436096,0.5123999714851379,0.4808328151702881,0.2919718623161316,0.9159952998161316,0.9246156215667725,0.47510623931884766,0.9086390733718872,0.4457859396934509,0.43643125891685486
33.0,0.4888562560081482,0.48898905515670776,0.4852953255176544,0.20604844391345978,0.915834367275238,0.9246500134468079,0.4499765634536743,0.9085593819618225,0.41304218769073486,0.39722970128059387
34.0,0.46501561999320984,0.4648374915122986,0.5035937428474426,0.1582375019788742,0.9158656001091003,0.9247390627861023,0.42412030696868896,0.9086593985557556,0.378920316696167,0.3554234504699707
35.0,0.440395325422287,0.4402640759944916,0.5061781406402588,0.12584218382835388,0.9158609509468079,0.924720287322998,0.39858123660087585,0.9084734320640564,0.3438812494277954,0.3101171851158142
36.0,0.41563594341278076,0.41547343134880066,0.47674843668937683,0.07341250032186508,0.915876567363739,0.9246749877929688,0.37248438596725464,0.9085203409194946,0.3082999885082245,0.2604515552520752
37.0,0.3911796808242798,0.3907812535762787,0.4497031271457672,0.03657187521457672,0.9159062504768372,0.9244812726974487,0.3463812470436096,0.9085124731063843,0.2727031111717224,0.20881874859333038
38.0,0.3662140667438507,0.36576876044273376,0.3992031216621399,0.01564687490463257,0.9156968593597412,0.9245250225067139,0.32047656178474426,0.9086640477180481,0.23687031865119934,0.1559593677520752
39.0,0.34206563234329224,0.3410968780517578,0.34882500767707825,0.0065046874806284904,0.9156796932220459,0.9244655966758728,0.2948187589645386,0.9085140824317932,0.202071875333786,0.10608124732971191
40.0,0.3178234398365021,0.3163468837738037,0.30774688720703125,0.002812500111758709,0.9158750176429749,0.92427659034729,0.26976093649864197,0.908495306968689,0.16899843513965607,0.06407812237739563
41.0,0.29433751106262207,0.29190313816070557,0.2362968772649765,0.0006781250122003257,0.9158859252929688,0.924484372138977,0.24523749947547913,0.9085671901702881,0.1383218765258789,0.03349531069397926
42.0,0.27189531922340393,0.2682109475135803,0.15832968056201935,0.0003078125009778887,0.9158968925476074,0.9244437217712402,0.22141562402248383,0.9085749983787537,0.1108468770980835,0.014932812191545963
43.0,0.250851571559906,0.24487030506134033,0.09269843995571136,0.0003468749928288162,0.9158296585083008,0.9245140552520752,0.19854843616485596,0.9085312485694885,0.08635780960321426,0.005698437336832285
44.0,0.23117655515670776,0.22242969274520874,0.03818750008940697,0.00017656250565778464,0.9158406257629395,0.9243343472480774,0.17623594403266907,0.908578097820282,0.06579375267028809,0.001964062452316284
45.0,0.21387656033039093,0.20099063217639923,0.01205000001937151,9.687500278232619e-05,0.9159859418869019,0.9242687225341797,0.15599843859672546,0.9085828065872192,0.0489078126847744,0.0007546875276602805
46.0,0.19951249659061432,0.18038906157016754,0.003306250087916851,0.00010781249875435606,0.915931224822998,0.9245328307151794,0.1379062533378601,0.9086171984672546,0.03538593649864197,0.0004765625053551048
47.0,0.18861094117164612,0.160606250166893,0.0009203124791383743,7.812499825377017e-05,0.9158843755722046,0.9250312447547913,0.12231093645095825,0.908578097820282,0.025035938248038292,
48.0,0.1820593774318695,0.14218905568122864,0.00030937499832361937,7.968750287545845e-05,0.9158499836921692,0.9238047003746033,0.11041093617677689,0.9085531234741211,0.017000000923871994,
49.0,0.18182186782360077,0.12525469064712524,,4.999999873689376e-05,0.9158812761306763,0.9235531091690063,0.10181874781847,0.9085546731948853,0.011285937391221523,
50.0,0.18637344241142273,0.10947500169277191,,2.8124999516876414e-05,0.915946900844574,0.9236406087875366,0.09828124940395355,0.9086187481880188,0.007446874864399433,
51.0,0.20073750615119934,0.09515312314033508,,0.0,0.9159625172615051,0.9200843572616577,0.1017875000834465,0.9085906147956848,0.004870312288403511,
52.0,0.22072656452655792,0.0825437530875206,,0.0,0.915904700756073,0.9195281267166138,0.11328125,0.9085406064987183,0.0030906249303370714,
53.0,0.2495984435081482,0.07131405919790268,,0.0,0.9158437252044678,0.9197765588760376,0.13472500443458557,0.9085140824317932,0.0019468750106170774,


==> numerical_results/MIMO3D_UMa_NLOS/SERvsSNR/64x128.csv <==
SNR dB,LMMSE SER,EP SER,EPsolve SER,EPA SER,EPA (LMMSE init) SER,EPANet (LMMSE init) SER,EPANet SER,EPiCG SER,EPiCG (LMMSE init) SER
10.0,0.7392030954360962,0.7125750184059143,0.7125750184059143,0.9004937410354614,0.9100062251091003,0.7316499948501587,0.9072562456130981,0.7292781472206116,0.7286468744277954
11.0,0.717871904373169,0.6862781047821045,0.6862812638282776,0.9002718925476074,0.9096500277519226,0.7081000208854675,0.9042343497276306,0.70365309715271,0.7038937211036682
12.0,0.6943843960762024,0.6581218838691711,0.658118724822998,0.9000999927520752,0.9094906449317932,0.6813406348228455,0.9029718637466431,0.676715612411499,0.6778125166893005
13.0,0.6692187786102295,0.6278530955314636,0.627859354019165,0.9000406265258789,0.9088968634605408,0.652037501335144,0.9019312262535095,0.6479656100273132,0.6495093703269958
14.0,0.6418499946594238,0.595046877861023,0.595046877861023,0.9000906348228455,0.908606231212616,0.619084358215332,0.9015656113624573,0.6183437705039978,0.6180593967437744
15.0,0.6124593615531921,0.5587031245231628,0.5587000250816345,0.9000218510627747,0.9089000225067139,0.5839499831199646,0.9010312557220459,0.5869312286376953,0.5860249996185303
16.0,0.5804718732833862,0.5192000269889832,0.5192124843597412,0.9001218676567078,0.9088156223297119,0.5451468825340271,0.9006531238555908,0.5560781359672546,0.551340639591217
17.0,0.5461156368255615,0.47670623660087585,0.4766968786716461,0.900237500667572,0.9087656140327454,0.5036374926567078,0.9000343680381775,0.52201247215271,0.5173218846321106
18.0,0.509556233882904,0.42854687571525574,0.42855626344680786,0.9001843929290771,0.9082750082015991,0.4606874883174896,0.8981812596321106,0.48797500133514404,0.46652188897132874
19.0,0.47058749198913574,0.3725406229496002,0.37255311012268066,0.9002968668937683,0.9079874753952026,0.4155625104904175,0.8932593464851379,0.44730937480926514,0.41888749599456787
20.0,0.4296500086784363,0.29954686760902405,0.29951563477516174,0.9002843499183655,0.908134400844574,0.3690812587738037,0.8868593573570251,0.4006156325340271,0.3658656179904938
21.0,0.3872624933719635,0.1954406201839447,0.19542500376701355,0.9006812572479248,0.9076531529426575,0.32054373621940613,0.8779312372207642,0.34972813725471497,0.3076062500476837
22.0,0.3435874879360199,0.1005062535405159,0.1004093736410141,0.9005500078201294,0.9071593880653381,0.27060937881469727,0.8651062250137329,0.2942531108856201,0.2432156205177307
23.0,0.2990500032901764,0.043940626084804535,0.043671876192092896,0.9004937410354614,0.9069874882698059,0.21946562826633453,0.8518000245094299,0.23631562292575836,0.1729000061750412
24.0,0.2542625069618225,0.01705312542617321,0.01655624993145466,0.900459349155426,0.905690610408783,0.16967812180519104,0.8399906158447266,0.17794062197208405,0.1066531240940094
25.0,0.21099062263965607,0.0049749999307096004,0.004906250163912773,0.9004250168800354,0.8975968956947327,0.11999999731779099,0.8320156335830688,0.1229187473654747,0.05389999970793724
26.0,0.16975000500679016,0.0016437500016763806,0.0016218749806284904,0.9002593755722046,0.8789968490600586,0.07567812502384186,0.8272250294685364,0.07632499933242798,0.021834375336766243
27.0,0.13216562569141388,0.0006500000017695129,0.0005843749968335032,0.9004969000816345,0.8322250247001648,0.04050625115633011,0.8251906037330627,0.0434500016272068,0.006606250070035458
28.0,0.09878750145435333,0.0,0.0,0.9003999829292297,0.7446093559265137,0.018278125673532486,0.8243125081062317,0.0225249994546175,0.0017031249590218067
29.0,0.07043437659740448,0.0,3.4374999813735485e-05,0.9003000259399414,0.616753101348877,0.00670624990016222,0.8243781328201294,0.01106875017285347,0.0011093750363215804
30.0,0.047706250101327896,0.0,0.0,0.9002249836921692,0.4507937431335449,0.002071874914690852,0.8240468502044678,0.005262500140815973,0.0007312500324100256
31.0,0.030799999833106995,0.0,0.0,0.9002593755722046,0.29561251401901245,0.0006156250019557774,0.8238093852996826,0.002465625060722232,
32.0,0.018449999392032623,3.12499992105586e-06,2.8124999516876414e-05,0.900321900844574,0.1723281294107437,0.00016562499513383955,0.824190616607666,0.0010999999940395355,
33.0,0.010334375314414501,0.0,0.0,0.9005062580108643,0.09369374811649323,6.25000029685907e-05,0.8239062428474426,0.0004625000001396984,
34.0,0.005553124938160181,0.0,0.0,0.9004812240600586,0.04703124985098839,0.0,0.8237656354904175,0.0002562500012572855,
35.0,0.0027406250592321157,0.0,0.0,0.9006375074386597,0.021165624260902405,0.0,0.8241249918937683,0.00010937500337604433,
36.0,0.0011468749726191163,0.0,0.0,0.9003468751907349,0.009346875362098217,0.0,0.8238718509674072,9.062499884748831e-05,
37.0,0.0005249999812804163,0.0,0.0,0.90048748254776,0.004343749955296516,0.0,0.8240812420845032,2.499999936844688e-05,
38.0,0.0001875000016298145,0.0,0.0,0.900571882724762,0.001262499950826168,0.0,0.8243625164031982,1.249999968422344e-05,


==> numerical_results/Rayleigh/SERvsSNR/128x128.csv <==
SNR dB,LMMSE SER,EP SER,EPA SER,EPA (LMMSE init) SER,EPANet (LMMSE init) SER,EPANet SER,EPiCG SER,EPiCG (LMMSE init) SER
12.0,0.5464937686920166,0.46538594365119934,0.5924656391143799,0.4915218651294708,0.45739373564720154,0.477692186832428,0.47040626406669617,0.4885921776294708
13.0,0.5111859440803528,0.42444688081741333,0.5890687704086304,0.453125,0.4122921824455261,0.42951250076293945,0.4247187376022339,0.441496878862381
14.0,0.4748062491416931,0.37241876125335693,0.5858250260353088,0.4123031198978424,0.36309531331062317,0.387653112411499,0.37646719813346863,0.38721561431884766
15.0,0.43744218349456787,0.302768737077713,0.5831687450408936,0.36674532294273376,0.3065375089645386,0.3493734300136566,0.3119812607765198,0.3176078200340271
16.0,0.3996874988079071,0.1972343772649765,0.5810375213623047,0.31422343850135803,0.2391921877861023,0.3129578232765198,0.21760781109333038,0.22423280775547028
17.0,0.36169373989105225,0.08542343974113464,0.5786687731742859,0.25483280420303345,0.15783125162124634,0.2785249948501587,0.10728906095027924,0.11282812803983688
18.0,0.32343438267707825,0.02380937524139881,0.5768046975135803,0.18699531257152557,0.0780281275510788,0.2452968806028366,0.0373968742787838,0.03019062429666519
19.0,0.286160945892334,0.004129687324166298,0.5753843784332275,0.11939687281847,0.02975156158208847,0.21437343955039978,0.012801562435925007,0.006145312450826168
20.0,0.24951249361038208,0.0006453124806284904,0.5737546682357788,0.06550312787294388,0.010465624742209911,0.1873749941587448,0.005207812413573265,0.0028437499422580004
21.0,0.2144593745470047,4.999999873689376e-05,0.5726875066757202,0.032426562160253525,0.0035156249068677425,0.1672031283378601,0.002220312599092722,0.0012593750143423676
22.0,0.18142656981945038,0.0,0.5718922019004822,0.014550000429153442,0.001242187456227839,0.1553078144788742,0.0008796874899417162,0.0005187499918974936


==> numerical_results/Rayleigh/SERvsSNR/64x128.csv <==
SNR dB,LMMSE SER,EP SER,EPA SER,EPA (LMMSE init) SER,EPANet (LMMSE init) SER,EPANet SER,EPiCG SER
6.0,0.4659031331539154,0.4305640757083893,0.431564062833786,0.4167359471321106,0.4156656265258789,0.41638749837875366,0.4356328248977661
7.0,0.40448907017707825,0.37612029910087585,0.3822093605995178,0.3554656207561493,0.3538437485694885,0.3551359474658966,0.3757140636444092
8.0,0.3402843773365021,0.307832807302475,0.33458125591278076,0.28829219937324524,0.2861531376838684,0.29079532623291016,0.3074750006198883
9.0,0.2758750021457672,0.2344406247138977,0.2890546917915344,0.2178218811750412,0.21534843742847443,0.22333750128746033,0.23341406881809235
10.0,0.21270938217639923,0.15864375233650208,0.2443625032901764,0.1442953199148178,0.14233280718326569,0.1553218811750412,0.15824687480926514
11.0,0.1549890637397766,0.08903750032186508,0.20104843378067017,0.07939530909061432,0.07761562615633011,0.09223437309265137,0.09039062261581421
12.0,0.10497656464576721,0.03972187638282776,0.1599999964237213,0.033649999648332596,0.03252343833446503,0.04317812621593475,0.04131093621253967
13.0,0.06507500261068344,0.014185937121510506,0.12354687601327896,0.011264062486588955,0.010792187415063381,0.015446875244379044,0.014829687774181366
14.0,0.036278124898672104,0.004089062567800283,0.09311249852180481,0.0030953125096857548,0.002959375036880374,0.004470312502235174,0.004260937683284283
15.0,0.01785937510430813,0.0010374999837949872,0.07070624828338623,0.0007546875276602805,0.0007453124853782356,0.0012875000247731805,0.001085937488824129
16.0,0.007664062548428774,0.00019062499632127583,0.0542546883225441,9.687500278232619e-05,9.062499884748831e-05,0.00040781250572763383,0.0002406249986961484
17.0,0.0026093749329447746,2.499999936844688e-05,0.04277343675494194,7.812500371073838e-06,7.812500371073838e-06,9.531249816063792e-05,5.31250007043127e-05
18.0,0.000720312527846545,0.0,0.035417187958955765,0.0,0.0,2.1874999220017344e-05,1.0937499610008672e-05


==> numerical_results/Rayleigh/approx_solvers/128x128_CGerror_over_iters_forall_EP_iters.csv <==
CG iters,EPiter0 inverse median,EPiter0 CG mean,EPiter0 CG median,EPiter0 CG 25p,EPiter0 CG 75p,EPiter0 pCG mean,EPiter0 pCG median,EPiter0 pCG 25p,EPiter0 pCG 75p,EPiter0 GS mean,EPiter0 GS median,EPiter0 GS 25p,EPiter0 GS 75p,EPiter0 EPAapprox mean,EPiter0 EPAapprox median,EPiter1 inverse median,EPiter1 CG mean,EPiter1 CG median,EPiter1 CG 25p,EPiter1 CG 75p,EPiter1 pCG mean,EPiter1 pCG median,EPiter1 pCG 25p,EPiter1 pCG 75p,EPiter1 GS mean,EPiter1 GS median,EPiter1 GS 25p,EPiter1 GS 75p,EPiter1 EPAapprox mean,EPiter1 EPAapprox median,EPiter2 inverse median,EPiter2 CG mean,EPiter2 CG median,EPiter2 CG 25p,EPiter2 CG 75p,EPiter2 pCG mean,EPiter2 pCG median,EPiter2 pCG 25p,EPiter2 pCG 75p,EPiter2 GS mean,EPiter2 GS median,EPiter2 GS 25p,EPiter2 GS 75p,EPiter2 EPAapprox mean,EPiter2 EPAapprox median,EPiter3 inverse median,EPiter3 CG mean,EPiter3 CG median,EPiter3 CG 25p,EPiter3 CG 75p,EPiter3 pCG mean,EPiter3 pCG median,EPiter3 pCG 25p,EPiter3 pCG 75p,EPiter3 GS mean,EPiter3 GS median,EPiter3 GS 25p,EPiter3 GS 75p,EPiter3 EPAapprox mean,EPiter3 EPAapprox median,EPiter4 inverse median,EPiter4 CG mean,EPiter4 CG median,EPiter4 CG 25p,EPiter4 CG 75p,EPiter4 pCG mean,EPiter4 pCG median,EPiter4 pCG 25p,EPiter4 pCG 75p,EPiter4 GS mean,EPiter4 GS median,EPiter4 GS 25p,EPiter4 GS 75p,EPiter4 EPAapprox mean,EPiter4 EPAapprox median,EPiter5 inverse median,EPiter5 CG mean,EPiter5 CG median,EPiter5 CG 25p,EPiter5 CG 75p,EPiter5 pCG mean,EPiter5 pCG median,EPiter5 pCG 25p,EPiter5 pCG 75p,EPiter5 GS mean,EPiter5 GS median,EPiter5 GS 25p,EPiter5 GS 75p,EPiter5 EPAapprox mean,EPiter5 EPAapprox median
0,0.004197150468826294,1.0,1.0,1.0,1.0,1.6686972,1.6686969,1.6686968803405762,1.6686968803405762,1.0,1.0,1.0,1.0,0.13056384027004242,0.12970781326293945,0.0005601537995971739,1.0,1.0,1.0,1.0,0.30264497,0.30264497,0.3026449680328369,0.3026449680328369,1.0,1.0,1.0,1.0,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,1.0,1.0,1.0,1.0,0.006724931,0.00672493,0.00672492990270257,0.00672492990270257,1.0,1.0,1.0,1.0,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,1.0,1.0,1.0,1.0,0.0013034033,0.0013034033,0.0013034032890573144,0.0013034032890573144,1.0,1.0,1.0,1.0,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,1.0,1.0,1.0,1.0,0.0005425642,0.0005425641,0.0005425640847533941,0.0005425640847533941,1.0,1.0,1.0,1.0,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,1.0,1.0,1.0,1.0,0.00034526695,0.000345267,0.00034526700619608164,0.00034526700619608164,1.0,1.0,1.0,1.0,0.0004476404865272343,3.552102134563029e-05
1,0.004197150468826294,0.34278214,0.34506834,0.357049785554409,0.3267446458339691,0.28014567,0.28018838,0.29455483704805374,0.2635662853717804,0.25977784,0.25963604,0.27286743372678757,0.24933095648884773,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.34688747,0.3325141,0.48471514135599136,0.22280743718147278,0.05597394,0.040792756,0.08147188276052475,0.017998930532485247,0.059491783,0.042804964,0.08576574362814426,0.017535441555082798,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.25175542,0.23903066,0.2883162945508957,0.197195116430521,0.0015205347,0.0013943273,0.0016885895747691393,0.0011848786380141973,0.002118276,0.0019450079,0.002293213503435254,0.0017182138108182698,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.31642967,0.31425396,0.3259476199746132,0.30233050137758255,0.00034273145,0.0003423901,0.0004042491127620451,0.0002852902398444712,0.00071476644,0.000693372,0.000785004929639399,0.0006456844421336427,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.26018196,0.25624907,0.283525250852108,0.24171391502022743,8.1158636e-05,8.032819e-05,0.00011186616211489309,4.172059652773896e-05,0.0003672638,0.0003621824,0.0003927028883481398,0.0003358215471962467,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.19520742,0.19456631,0.21255071461200714,0.17985406517982483,1.6906486e-05,5.870633e-06,2.8973414373467676e-05,1.064614622237059e-06,0.00024234616,0.00024148244,0.00025586211995687336,0.00022691141566610895,0.0004476404865272343,3.552102134563029e-05
2,0.004197150468826294,0.17312896,0.17237782,0.18292433768510818,0.16449187323451042,0.09433619,0.094756395,0.09962865151464939,0.08837342821061611,0.09655459,0.09592297,0.10116441920399666,0.09071888588368893,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.21320125,0.20591941,0.31988175958395004,0.10270949639379978,0.02155177,0.014712563,0.03106418391689658,0.006547206896357238,0.02031361,0.01427119,0.029067776631563902,0.006093691568821669,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.14447157,0.13714688,0.17014504224061966,0.11555882543325424,0.00071909523,0.0006583554,0.0008096778619801626,0.0005646414938382804,0.00060191937,0.00055386336,0.0006496066489489749,0.0004750382140628062,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.08835852,0.08644655,0.09777014702558517,0.07480738684535027,0.00014216527,0.00014145693,0.00017256348291994072,0.00011117334179289173,0.00014187637,0.00014060015,0.00016911808779696003,0.00011719194299075752,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.101936996,0.10279824,0.11166137456893921,0.09301061555743217,1.9034702e-05,1.2063815e-05,2.8227368147781817e-05,2.822248347911227e-06,3.158892e-05,2.6796937e-05,4.688173339673085e-05,1.5072691212481004e-05,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.060559325,0.06045536,0.06926176697015762,0.05037050321698189,2.3178832e-06,5.465065e-08,1.5830853783427301e-06,2.7661883894580797e-09,6.4003316e-06,2.6234904e-06,1.0350333468522877e-05,4.901979835381098e-07,0.0004476404865272343,3.552102134563029e-05
3,0.004197150468826294,0.10372844,0.10324467,0.11064734868705273,0.09573374502360821,0.07157201,0.07079466,0.07722935825586319,0.06631608679890633,0.05355407,0.05314266,0.057042766362428665,0.050119759514927864,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.12839918,0.13539161,0.18036340549588203,0.0644740741699934,0.015905313,0.010604355,0.02361228596419096,0.004637111211195588,0.010770115,0.00731764,0.015640899073332548,0.0032883886015042663,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.093321115,0.088869065,0.10879267193377018,0.0777655616402626,0.00045103213,0.000412392,0.0004978555080015212,0.0003379435365786776,0.00025443602,0.00023203873,0.00027967440109932795,0.00019010395772056654,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.06417909,0.06188838,0.0719666201621294,0.05589232500642538,7.127422e-05,7.239696e-05,8.983244515547995e-05,4.507468474912457e-05,3.331592e-05,3.17526e-05,4.532383172772825e-05,2.0862212750216713e-05,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.026249943,0.025266398,0.031022286508232355,0.020416482351720333,5.4428665e-06,1.4466125e-06,7.0947736503512715e-06,1.4164361417101645e-07,3.2352104e-06,1.46584e-06,4.1621398167990264e-06,5.059408039187474e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.024637975,0.024626791,0.030896653421223164,0.019016748294234276,3.6266832e-07,1.4937371e-10,3.625141964391787e-08,7.443205882369519e-12,4.4956928e-07,2.101672e-07,2.9279978974727783e-07,1.9247541160893888e-07,0.0004476404865272343,3.552102134563029e-05
4,0.004197150468826294,0.068523526,0.068085924,0.07289001904428005,0.06398981250822544,0.057273086,0.05697069,0.06076690834015608,0.05287310667335987,0.03599649,0.035792973,0.03841254115104675,0.03352558612823486,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.08076254,0.08460131,0.11745430342853069,0.0401329156011343,0.010746274,0.0074188355,0.016541026066988707,0.0031435859273187816,0.00704113,0.0048184525,0.010188045678660274,0.002064499305561185,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.06789474,0.064209364,0.07911790162324905,0.055081985890865326,0.00027105503,0.00024867855,0.0003055174383916892,0.00020270464301574975,0.00014428352,0.00013380333,0.0001652713617659174,0.00010334118087484967,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.040471815,0.04084909,0.04627160541713238,0.03416422288864851,3.7020556e-05,3.6592264e-05,5.0641060624911916e-05,2.070965774692013e-05,1.19154165e-05,1.0224265e-05,1.704077794784098e-05,5.096118002256844e-06,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.01887295,0.019229377,0.023268038406968117,0.01353544951416552,1.7452664e-06,1.7586767e-07,1.1100049164269876e-06,5.1479307483504044e-09,6.678353e-07,2.301286e-07,5.568335126326929e-07,2.0367003017440766e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.008731315,0.007947259,0.011067242361605167,0.006039833417162299,7.961765e-08,7.630012e-13,1.0087122109814217e-09,2.2780125259280835e-14,2.1750563e-07,2.0073145e-07,2.1415527839963033e-07,1.8752536590227464e-07,0.0004476404865272343,3.552102134563029e-05
5,0.004197150468826294,0.0481503,0.047890864,0.050830041989684105,0.04494850058108568,0.03332792,0.03321216,0.03535893280059099,0.03057697881013155,0.026640048,0.026339667,0.028423943556845188,0.025171612855046988,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.055967405,0.051794097,0.08059068210422993,0.0328381210565567,0.007314653,0.0050958334,0.011106806807219982,0.002164984995033592,0.0050991736,0.0035065617,0.007400444708764553,0.0015628901310265064,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.05035338,0.04837948,0.05630987975746393,0.04239360708743334,0.00020373109,0.00019074252,0.00023433099340763874,0.00015169391554081813,9.260095e-05,8.388943e-05,0.0001069478239514865,6.232078885659575e-05,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.03168743,0.031735703,0.035102298483252525,0.027347469702363014,1.9733634e-05,1.6849222e-05,2.8040283723385073e-05,7.642241143912543e-06,5.2698406e-06,4.0335754e-06,7.602255891470122e-06,1.5164278579504753e-06,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.013695384,0.013951983,0.016680228523910046,0.010581693146377802,5.19171e-07,1.6084435e-08,2.2691682133313407e-07,9.882599946720028e-11,3.0040343e-07,2.1118305e-07,2.3195271481313284e-07,1.9778406468162757e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.006527694,0.005896244,0.008342701941728592,0.0033178386511281133,1.5112224e-08,1e-13,1.2912789761065913e-11,9.9999998245167e-14,2.0120287e-07,1.9941157e-07,2.126840925598117e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
6,0.004197150468826294,0.035598822,0.035682008,0.03776144701987505,0.03253620304167271,0.027579952,0.02753529,0.02958011394366622,0.025074967183172703,0.020863287,0.02062874,0.021903057117015123,0.019677674863487482,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.041929588,0.040447973,0.05892037507146597,0.026856365613639355,0.0060836156,0.0042596804,0.008797398302704096,0.0018482343293726444,0.0039190277,0.0027284226,0.005755088524892926,0.0012203717196825892,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.03879159,0.0380722,0.04386668745428324,0.032063684426248074,0.0001386221,0.0001245778,0.0001559548982186243,0.00010022533933806699,6.350259e-05,5.586371e-05,7.72218936617719e-05,4.1648752812761813e-05,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.023730576,0.023707448,0.02744588442146778,0.02023856434971094,9.865538e-06,8.280985e-06,1.5071240341058001e-05,2.777490635708091e-06,2.6074201e-06,1.7317161e-06,3.6910741982865147e-06,5.207181175137521e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.0090714935,0.008916147,0.011196034494787455,0.006808198522776365,1.8063766e-07,1.2306274e-09,3.895553923882744e-08,1.169685821724581e-12,2.2500933e-07,2.0872162e-07,2.2128513421648677e-07,1.9650782334679207e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.0049636825,0.00479036,0.00696333812084049,0.002548989898059517,4.6771698e-09,1e-13,1.96486120966231e-13,9.9999998245167e-14,1.9981971e-07,1.9920839e-07,2.111011845329358e-07,1.8723725858649232e-07,0.0004476404865272343,3.552102134563029e-05
7,0.004197150468826294,0.02736781,0.026875596,0.02931765280663967,0.02498784800991416,0.023474876,0.023090865,0.024808140005916357,0.021457113791257143,0.016979106,0.01679935,0.017839920707046986,0.015915042720735073,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.034120597,0.03582558,0.04685113579034805,0.016185170970857143,0.004423065,0.0032340065,0.006604538531973958,0.001331685925833881,0.0031314122,0.0022027788,0.0046423167223110795,0.0009929042716976255,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.031115603,0.029579174,0.0364267798140645,0.02531128888949752,9.88834e-05,9.2630245e-05,0.00011041682228096761,6.998859498708043e-05,4.54358e-05,3.88986e-05,5.63701278224471e-05,2.8805436613765778e-05,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.019791735,0.019223567,0.022400669287890196,0.01665741764008999,5.1255024e-06,3.4094705e-06,7.10842880380369e-06,9.887581882139784e-07,1.4002535e-06,8.0685436e-07,1.8066891982471134e-06,2.7242643341196526e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.0077087614,0.0077297515,0.010177805321291089,0.005509145557880402,5.357684e-08,9.640484e-11,4.9293517045967405e-09,9.9999998245167e-14,2.088965e-07,2.0768229e-07,2.1538499339612827e-07,1.9477768020692565e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.0034326701,0.0030401507,0.004913367214612663,0.0018102551985066384,9.940151e-10,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9978839e-07,1.993343e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
8,0.004197150468826294,0.02142524,0.021335553,0.022861089557409286,0.019636403303593397,0.016037568,0.015980508,0.01710181962698698,0.014652865938842297,0.0142127,0.013998811,0.015147467609494925,0.01333154458552599,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.025559261,0.024461586,0.035281430929899216,0.01168731413781643,0.0035626458,0.0025344698,0.004995429888367653,0.001103020564187318,0.00257196,0.0018102436,0.003849347645882517,0.000812892074463889,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.027427835,0.026826281,0.031222927384078503,0.021804296411573887,7.755317e-05,6.975241e-05,9.182837675325572e-05,5.2694934311148245e-05,3.3475986e-05,2.8269642e-05,4.1992154365289025e-05,2.058610425592633e-05,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.015211161,0.015240729,0.017215574625879526,0.012749226531013846,2.6336393e-06,1.2964922e-06,3.2269880989588273e-06,3.267540478191222e-07,8.144924e-07,3.9643103e-07,9.864079970611783e-07,2.1653702475532555e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00589153,0.0061213514,0.007378545124083757,0.0043627104023471475,1.9185858e-08,6.8824187e-12,9.382417481829108e-10,9.9999998245167e-14,2.0594153e-07,2.0594985e-07,2.1459000976165044e-07,1.942176020008901e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.0025783475,0.002153012,0.0037374565727077425,0.0012386224989313632,1.8460729e-10,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9976642e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
9,0.004197150468826294,0.016973292,0.016638946,0.018063880037516356,0.015580638777464628,0.014096526,0.013957507,0.014862998388707638,0.012908184435218573,0.01215592,0.011971984,0.01300755562260747,0.011411214480176568,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.01865883,0.017671816,0.026150981429964304,0.009110017912462354,0.0030400045,0.0021198057,0.0043124123476445675,0.0009579877951182425,0.0021564807,0.0015116634,0.003231848473660648,0.0006759840907761827,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.022878852,0.022122562,0.02594320010393858,0.017971042077988386,5.2411306e-05,4.8396523e-05,6.406843567674514e-05,3.3863670978462324e-05,2.5198427e-05,2.1024978e-05,3.1612435122951865e-05,1.4717119029228343e-05,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.013413342,0.013342338,0.015124949859455228,0.01109927799552679,1.3428955e-06,5.2547256e-07,1.55070605956098e-06,1.0397617344892751e-07,5.188741e-07,2.5683045e-07,5.517336347793389e-07,2.0081976614960695e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.0047134077,0.0045261616,0.006053442833945155,0.00322871032403782,5.875272e-09,4.1592527e-13,1.368800281453808e-10,9.9999998245167e-14,2.0541854e-07,2.0513775e-07,2.1431039343156044e-07,1.9447875843070506e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.0021324237,0.0017265687,0.0030736037879250944,0.0008949065522756428,6.8603095e-11,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9974527e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
10,0.004197150468826294,0.013917351,0.0137952445,0.014689763309434056,0.012708257185295224,0.012205391,0.012055375,0.013203367358073592,0.01122568710707128,0.010574887,0.010378803,0.011353989597409964,0.009929133346304297,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.016028125,0.01634137,0.021589661482721567,0.007594111142680049,0.0023381305,0.0017002573,0.0032845392706803977,0.0007484184898203239,0.0018373351,0.001283184,0.002740506432019174,0.0005690831894753501,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.020012788,0.018208176,0.0233882418833673,0.016073574777692556,4.085987e-05,3.7453887e-05,5.043123110226588e-05,2.4948527880042093e-05,1.9274474e-05,1.5655827e-05,2.400253652012907e-05,1.0742988933998276e-05,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.010888855,0.010724377,0.012328566517680883,0.008754076901823282,7.071301e-07,2.0479138e-07,7.82734844051447e-07,3.049462682369608e-08,3.7032063e-07,2.2947893e-07,3.4074393795435753e-07,1.9662654082708286e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.004219601,0.0040421183,0.005626500002108514,0.0027901267167180777,2.2437063e-09,1e-13,1.449587975696498e-11,9.9999998245167e-14,2.0533102e-07,2.0513775e-07,2.1431039343156044e-07,1.941655192183589e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.0016644034,0.0012818943,0.00241129839560017,0.0006422215810744092,1.3421439e-11,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973366e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
11,0.004197150468826294,0.011603731,0.011515885,0.01254870044067502,0.010627627139911056,0.009203589,0.009100048,0.010001559741795063,0.008374272845685482,0.009326726,0.009185908,0.009920043870806694,0.008730673464015126,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.013006533,0.012836577,0.017172062303870916,0.007489525945857167,0.0020393697,0.0014228667,0.0030499392887577415,0.0006611689168494195,0.00158557,0.0011157275,0.0023669941583648324,0.00048530670756008476,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.017170567,0.016150514,0.020343320444226265,0.01309045753441751,3.023277e-05,2.6676606e-05,3.857333013002062e-05,1.6743343167036073e-05,1.4936091e-05,1.2042014e-05,1.866633056124556e-05,7.883705620770343e-06,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.009593746,0.009541885,0.011019730940461159,0.00787493190728128,3.6404617e-07,8.1097895e-08,3.321962509517107e-07,9.684830493128516e-09,2.9134998e-07,2.1467612e-07,2.5774895817676224e-07,1.9244174609411857e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.0033746012,0.0033428494,0.004291303805075586,0.0022984331008046865,7.5355894e-10,1e-13,1.678069006449609e-12,9.9999998245167e-14,2.0519764e-07,2.0513775e-07,2.1431039343156044e-07,1.938777600685171e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.0013547272,0.0009668382,0.001990626158658415,0.00042489966290304437,3.2900588e-12,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
12,0.004197150468826294,0.00969762,0.009634724,0.010310552082955837,0.008820824325084686,0.008349668,0.008206197,0.008934747660532594,0.007679475122131407,0.008319442,0.008244311,0.0088518550619483,0.007798732374794781,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.01079314,0.010463328,0.014322075061500072,0.005247043794952333,0.0016863695,0.0011481592,0.002392801456153393,0.0005354314926080406,0.0013825875,0.000986039,0.0020996324601583183,0.0004192252745269798,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.016273733,0.01539587,0.019223816692829132,0.012878540437668562,2.089556e-05,1.9030827e-05,2.6996112410415662e-05,1.1030085261154454e-05,1.1691586e-05,9.215106e-06,1.4954428706914769e-05,5.876067461940693e-06,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.008106398,0.0077366745,0.00927584688179195,0.006753829075023532,1.9038691e-07,3.614222e-08,1.354845124978965e-07,3.2080436640491428e-09,2.5228871e-07,2.106978e-07,2.391957849567916e-07,1.8928734846213047e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.0029798485,0.0029034424,0.0037609138526022434,0.0019150014559272677,2.5242333e-10,1e-13,2.1596581199268862e-13,9.9999998245167e-14,2.0517649e-07,2.0513775e-07,2.1431039343156044e-07,1.9328389200268248e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.0011153439,0.0008590856,0.0016027343517635018,0.00038030127325328067,1.0212712e-12,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
13,0.004197150468826294,0.008136622,0.007991457,0.008668459486216307,0.007568364148028195,0.0070721502,0.0069746394,0.00762125791516155,0.0064822070999071,0.0074912366,0.0074572098,0.007937183137983084,0.007024174905382097,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.009956697,0.009604964,0.012784266145899892,0.005600070464424789,0.00135717,0.00094153546,0.0020321355550549924,0.0004429347172845155,0.0012159229,0.0008771125,0.0018752202740870416,0.00036576890852302313,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.013880424,0.0126248915,0.01645431900396943,0.01107710413634777,1.6613965e-05,1.51168715e-05,2.1952598672214663e-05,7.909595069577335e-06,9.233987e-06,7.0999777e-06,1.2143074854975566e-05,4.477591005525028e-06,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.007383964,0.007136269,0.008439295692369342,0.006128245731815696,9.9856955e-08,1.29848114e-08,6.049874734515015e-08,1.1156348067586919e-09,2.2957789e-07,2.0651495e-07,2.2884826123004132e-07,1.8791677547369545e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.002513859,0.0024251482,0.0032511999597772956,0.0018298908253200352,9.021787e-11,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0519695e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.0009410728,0.0007083479,0.0015602789062540978,0.0002980163335450925,7.012403e-13,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
14,0.004197150468826294,0.0069248537,0.006940029,0.00747000880073756,0.006366552086547017,0.005673903,0.0056330897,0.006140294368378818,0.0051791524747386575,0.0067992005,0.006779428,0.007200835971161723,0.006342250504530966,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.008638021,0.008375656,0.011684502940624952,0.004258215427398682,0.0012014259,0.00084721495,0.0018436349928379059,0.00039127705531427637,0.0010769577,0.00078160677,0.0016839993768371642,0.00032360902696382254,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0123494305,0.011435445,0.013938544783741236,0.009224423673003912,1.138593e-05,9.969073e-06,1.5069519122334896e-05,4.865571213485964e-06,7.3479155e-06,5.4942266e-06,9.662990805736626e-06,3.3926769447134575e-06,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.0066081416,0.006471942,0.007678680471144617,0.005561478435993195,5.5438093e-08,5.1154854e-09,2.7060126583933197e-08,3.225091790848289e-10,2.1839408e-07,2.046634e-07,2.2698986867908388e-07,1.88958107827375e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.0022147852,0.0022017509,0.0027356463251635432,0.0014587613986805081,3.059642e-11,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.051908e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.00079883053,0.00062199833,0.0012475611874833703,0.00018351510152569972,1.9153208e-13,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
15,0.004197150468826294,0.0059482027,0.0058965413,0.006550616701133549,0.005383615265600383,0.0052585127,0.0052469466,0.005779951810836792,0.004787298035807908,0.0062127435,0.0061978893,0.006610129843465984,0.0057842128444463015,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.0072250543,0.0073178792,0.0099323068279773,0.003858163836412132,0.0009781921,0.0006659641,0.001515005191322416,0.00030106347549008206,0.00095955515,0.0006999993,0.0015190466365311295,0.0002886214351747185,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.011710864,0.01114288,0.013648921390995383,0.008773343171924353,8.328088e-06,7.36523e-06,1.13123301161977e-05,3.4457297033441137e-06,5.8880623e-06,4.427112e-06,7.783333330735331e-06,2.5724817191985494e-06,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.005960606,0.00583727,0.006711286376230419,0.004913582233712077,2.6542315e-08,1.8555183e-09,1.1672484978575426e-08,1.1496422043510979e-10,2.1110742e-07,2.0389913e-07,2.2076589090147536e-07,1.8602865381467382e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.0020653203,0.0020928788,0.0026435041218064725,0.0013525766553357244,1.1075957e-11,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.051807e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.0007035763,0.00046447304,0.0011818013445008546,0.00011363845442247111,1.3224487e-13,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
16,0.004197150468826294,0.005082435,0.00506459,0.0055153281427919865,0.00462252227589488,0.004393586,0.004363966,0.0048418083461001515,0.003983292845077813,0.0057095853,0.005673523,0.0060955744702368975,0.005309389205649495,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.0060113883,0.005600382,0.008083660155534744,0.0030193912680260837,0.000808495,0.0005544231,0.001300575357163325,0.00024169137395801954,0.0008592538,0.00061922846,0.0013738468405790627,0.0002581844382802956,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.010268349,0.009503873,0.012805272825062275,0.0073355542263016105,6.2600157e-06,5.018642e-06,8.269354339063284e-06,2.2643043848802336e-06,4.7442727e-06,3.5460612e-06,6.329365078272531e-06,1.9200130623175937e-06,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.0053951526,0.005335169,0.006057958933524787,0.004308696952648461,1.4537184e-08,7.1732353e-10,4.949733845016624e-09,2.8503010715552612e-11,2.0718198e-07,2.039122e-07,2.2080228845311467e-07,1.8391535050454877e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.0017849077,0.0017624528,0.002265487622935325,0.0012577679299283773,3.966375e-12,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0517697e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.0006109079,0.0003935232,0.0009728161967359483,9.247984053217806e-05,1.04612865e-13,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
17,0.004197150468826294,0.0044089034,0.0043609207,0.0048438048688694835,0.003990426659584045,0.0037135594,0.0036497873,0.004115120507776737,0.003328334540128708,0.0052731885,0.0052623805,0.005611669272184372,0.0049007791094481945,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.005595709,0.0050303014,0.007666420191526413,0.003253463772125542,0.0007200127,0.0004892576,0.0011758042383007705,0.00022059825641917996,0.000772738,0.0005499292,0.0012448146007955074,0.00022888278181198984,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.009668939,0.008792414,0.011752741178497672,0.006707415101118386,4.2055512e-06,3.6586714e-06,5.742398457186937e-06,1.6074583584213542e-06,3.84535e-06,2.8515901e-06,5.189454782339453e-06,1.4562578201093856e-06,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.0049327454,0.0048693824,0.005619929870590568,0.003996252198703587,8.196433e-09,2.454868e-10,2.3658351389066468e-09,1.1669662415211834e-11,2.0529976e-07,2.0310083e-07,2.2015615641635122e-07,1.8449988559154917e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.001661231,0.0016179818,0.002157294424250722,0.0010579948429949582,1.4812844e-12,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518054e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.0005507761,0.0003410067,0.0008942765707615763,4.8579435315332375e-05,1.00892615e-13,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
18,0.004197150468826294,0.0038255816,0.0038002743,0.0041673536179587245,0.0034192033926956356,0.0034316452,0.0034105396,0.00380436924751848,0.0031124071101658046,0.0048910845,0.0049037887,0.005180192529223859,0.004523116862401366,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.00488252,0.0042590164,0.006805318407714367,0.002225173986516893,0.00056813867,0.00039220223,0.0008938993414631113,0.0001705733739072457,0.00069749396,0.00049040135,0.0011268767120782286,0.00020407015836099163,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.008773199,0.00781655,0.01007567928172648,0.006137637887150049,3.1905338e-06,2.4685305e-06,4.282215854800597e-06,1.150439601360631e-06,3.1300647e-06,2.2933546e-06,4.268760562808893e-06,1.0857280017262383e-06,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.004511821,0.0042926134,0.005204710643738508,0.0036996257840655744,3.8379575e-09,1.0654323e-10,8.282766833511701e-10,2.7428740702328813e-12,2.0308426e-07,2.0308988e-07,2.1932954297199103e-07,1.8505350851683033e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.0015444139,0.0015115185,0.0019914794829674065,0.0009240051731467247,5.9563227e-13,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.051805e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.00048975495,0.00026790367,0.0007029127737041563,4.3713333980122115e-05,9.944272e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
19,0.004197150468826294,0.003319729,0.0032931468,0.003673206898383796,0.0030057705589570105,0.0028328476,0.0027921218,0.003140606975648552,0.0025257300585508347,0.0045537036,0.004566228,0.004820611444301903,0.004180837539024651,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.004310698,0.004187165,0.005326283746398985,0.0026662315940484405,0.00048171816,0.00033632875,0.0007304714381461963,0.00015931850794004276,0.0006315949,0.00043890794,0.001010385632980615,0.00018281407028553076,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.008165189,0.007350809,0.010202626464888453,0.005952810519374907,2.2477866e-06,1.6242187e-06,3.010390059898782e-06,6.886324541710565e-07,2.5648224e-06,1.8583357e-06,3.5272940408503928e-06,8.263499324812074e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.0042679585,0.004270671,0.005019799107685685,0.0034729413455352187,2.2460371e-09,3.5142812e-11,4.0919138216688467e-10,7.394527834015188e-13,2.0213366e-07,2.0128294e-07,2.1775571923399184e-07,1.8391357770042305e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.0014224325,0.001352851,0.0018489835492800921,0.0008373416785616428,2.9926362e-13,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518046e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.0004146467,0.00022740758,0.000664892460918054,2.23071451728174e-05,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
20,0.004197150468826294,0.0029254397,0.002890266,0.0032408031402155757,0.002595340833067894,0.0025323785,0.002504563,0.0028300820267759264,0.002255184401292354,0.0042536184,0.0042653303,0.0044874344021081924,0.00388383335666731,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.003871664,0.0037031807,0.0053354192059487104,0.001881499367300421,0.0004146,0.0002979731,0.0006032835372025147,0.00012207331928948406,0.0005735166,0.00039542944,0.00090934825129807,0.00016449292161269113,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.007046003,0.0065291226,0.008783576777204871,0.004838782246224582,1.547449e-06,1.2001631e-06,2.0510496483439056e-06,4.6521988394943037e-07,2.108432e-06,1.5014825e-06,2.9007549642301456e-06,6.382094568380126e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.0039384766,0.003764361,0.004552073893137276,0.0032178442925214767,1.1495229e-09,1.1278105e-11,1.4644555706988527e-10,1.7247546096952997e-13,2.018897e-07,2.0132033e-07,2.1611242573271738e-07,1.8420633551841092e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.0013019214,0.0012982844,0.001762024825438857,0.0007809866801835597,1.5248122e-13,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518047e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.00036704392,0.0002123999,0.0006088254449423403,1.2066409226463293e-05,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
21,0.004197150468826294,0.0025605424,0.0025131402,0.0028626085841096938,0.0023156917304731905,0.00227805,0.002284283,0.002519395377021283,0.0020169366034679115,0.003984941,0.0039931703,0.0042109687346965075,0.003631508385296911,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.003332192,0.003120501,0.004478642251342535,0.001943520299391821,0.00032503938,0.00023175194,0.0004996506031602621,9.928068175213411e-05,0.0005220586,0.0003585227,0.0008212843822548166,0.00014855375047773123,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.006770866,0.0059307897,0.008636590326204896,0.004840448615141213,1.1838972e-06,8.4222484e-07,1.6362614587706048e-06,3.1068039874071474e-07,1.7458974e-06,1.2180446e-06,2.3749353772473114e-06,5.302726719946804e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.0035281475,0.0034771978,0.003883083933033049,0.0028404174954630435,6.002958e-10,4.384585e-12,6.327255299559686e-11,9.9999998245167e-14,2.0118256e-07,2.0062686e-07,2.1611150913258825e-07,1.8363356346640103e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.0011538786,0.0011298109,0.0015018291014712304,0.000705087382812053,1.2029535e-13,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518671e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.0003423789,0.00019417514,0.0005569407803704962,3.864255575081188e-06,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
22,0.004197150468826294,0.0022156953,0.0022287557,0.0024540600716136396,0.0019641671096906066,0.0018623421,0.0018492253,0.0020681563182733953,0.0016529842978343368,0.003742999,0.0037458003,0.003973777289502323,0.003409187018405646,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.00307613,0.0030542482,0.004040488856844604,0.0018374052888248116,0.00028529298,0.00020922362,0.0004475164751056582,9.28240260691382e-05,0.000476253,0.00032584515,0.0007451722340192646,0.00013463726281770505,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.006203781,0.005472516,0.007414754596538842,0.004283744725398719,7.7463665e-07,5.208999e-07,1.0749444641078298e-06,2.0336993244995938e-07,1.4548107e-06,9.959881e-07,1.9495849414852273e-06,4.2599106819807275e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.0033105747,0.003251325,0.0038179775583557785,0.0026322296471334994,3.1899527e-10,1.530324e-12,3.020076116272419e-11,9.9999998245167e-14,2.0141104e-07,2.0072174e-07,2.1626186708090245e-07,1.8228949727472354e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.0011285858,0.0011133037,0.0015583140193484724,0.000669805274810642,1.0640548e-13,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518667e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.0003201846,0.00015158844,0.0005367212725104764,2.248872306154226e-06,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
23,0.004197150468826294,0.0019165766,0.0019015048,0.0021034262608736753,0.0017316121375188231,0.0017053981,0.0017021769,0.001869251107564196,0.0015051268273964524,0.0035239882,0.0035303207,0.003753828175831586,0.0032005234388634562,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.0028393036,0.002594528,0.0037217014469206333,0.001419287669705227,0.00023683537,0.00016608789,0.0003827894543064758,6.945393579371739e-05,0.0004353109,0.0002968008,0.0006830598140368238,0.00012193981820018962,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.005442343,0.0049972963,0.006728877895511687,0.003832700604107231,5.63823e-07,3.8743042e-07,7.617434505391429e-07,1.2981985619830994e-07,1.2195195e-06,8.2344894e-07,1.6356170817743987e-06,3.480913335351943e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.003149262,0.0030342774,0.003705747367348522,0.002576392551418394,1.6256903e-10,5.1239167e-13,1.1326325294325201e-11,9.9999998245167e-14,2.011546e-07,2.0021892e-07,2.1621058365894896e-07,1.823350039842353e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.0010574796,0.0010027492,0.001489944028435275,0.0006300473614828661,1.01982306e-13,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518665e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.0002993586,8.987107e-05,0.0004791374594788067,5.559370208629844e-07,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
24,0.004197150468826294,0.0016751124,0.0016803798,0.0018234045419376343,0.0015065303887240589,0.0014733949,0.0014561398,0.001616347930394113,0.0012953744735568762,0.0033248058,0.0033172504,0.0035499194054864347,0.0030099551077000797,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.0025201556,0.0024947268,0.003315794689115137,0.0014407007256522775,0.00019089851,0.00013660974,0.00031617256172467023,6.082115123717813e-05,0.00039858418,0.0002709281,0.0006267340795602649,0.00011044829625461716,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0051525724,0.0044698105,0.00637336284853518,0.0035027607227675617,4.1784068e-07,2.550314e-07,5.48760453966679e-07,8.062628253924231e-08,1.0276008e-06,6.6864357e-07,1.3650901564687956e-06,3.0022692953934893e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.002978988,0.0028267668,0.0035627350443974137,0.00232110358774662,9.275969e-11,1.6830542e-13,3.730254603470651e-12,9.9999998245167e-14,2.0144972e-07,2.014613e-07,2.1615085898929465e-07,1.8309252425297018e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00092884863,0.00090018805,0.0012334786006249487,0.0005339734489098191,1.0003047e-13,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518664e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.00027018267,8.839043e-05,0.0004446817983989604,1.51482284493909e-07,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
25,0.004197150468826294,0.001463613,0.0014469926,0.0015912283561192453,0.0013099337229505181,0.0012700809,0.0012550137,0.001422989706043154,0.0011223054316360503,0.003142891,0.0031339135,0.0033650932600721717,0.0028440089081414044,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.0023353426,0.0021406736,0.0030610995600000024,0.0012906658230349422,0.00017217168,0.00012060409,0.00027137262077303603,5.239402344159316e-05,0.00036553014,0.00024779642,0.0005755740712629631,0.00010033821308752522,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0049245413,0.0043785013,0.005802492494694889,0.0034812658559530973,2.7870558e-07,1.6751363e-07,3.6021926774765234e-07,5.5624738592996437e-08,8.704865e-07,5.4227166e-07,1.1629824996362004e-06,2.799817195864307e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.002798331,0.002693586,0.0031694736680947244,0.0021871086792089045,4.4806932e-11,1e-13,2.0023081500133988e-12,9.9999998245167e-14,2.0154032e-07,2.0154843e-07,2.1626838631050305e-07,1.8336292129106369e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.000892787,0.00088695774,0.0012036625121254474,0.0004572004108922556,9.952939e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518664e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.00023825653,8.479142e-05,0.00042553370440145954,5.468647223949574e-08,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
26,0.004197150468826294,0.0012970793,0.0012757832,0.0014443612890318036,0.001142255903687328,0.0011649113,0.0011585561,0.0012990182440262288,0.0010331881348975003,0.0029761116,0.0029738648,0.0031916278530843556,0.002694875292945653,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.0020313452,0.001901115,0.002764947945252061,0.0008892249461496249,0.00013704147,9.228818e-05,0.0002142277626262512,3.98336314901826e-05,0.0003356915,0.00022708098,0.0005290147673804313,9.1570584118017e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.004264829,0.00377566,0.005273712333291769,0.003068594029173255,2.1057605e-07,1.1509604e-07,2.654536572777033e-07,3.303161122403253e-08,7.4150284e-07,4.5472143e-07,9.857265865775844e-07,2.5879322862465415e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.002583371,0.0025173593,0.0029121789266355336,0.002121836063452065,2.4102952e-11,1e-13,7.909014833025821e-13,9.9999998245167e-14,2.0163185e-07,2.0156796e-07,2.1625164592364854e-07,1.834074971895916e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.0008330317,0.0008360579,0.0011501967383082956,0.00043599936179816723,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.051867e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.00023321835,5.6668483e-05,0.0003778130922000855,1.8658153910777742e-08,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
27,0.004197150468826294,0.0011504244,0.0011414427,0.0012743496627081186,0.0010192574409302324,0.0010014733,0.0009923677,0.0011079300311394036,0.0008893403864931315,0.0028226636,0.002826315,0.0030275677563622594,0.002561552624683827,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.0019467933,0.001924561,0.0024603719357401133,0.001117587205953896,0.00011208648,7.843387e-05,0.00017233543258043937,3.5060923437413294e-05,0.000308692,0.00020845656,0.0004865494411205873,8.396321572945453e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0042331438,0.0037426504,0.005139639251865447,0.003100748057477176,1.4263102e-07,7.749804e-08,1.8170648274917767e-07,2.144449107177593e-08,6.407186e-07,3.963654e-07,8.286517783062664e-07,2.4707846790761323e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.0025057197,0.0025008102,0.002908076567109674,0.002008589159231633,1.38669935e-11,1e-13,3.1874095783547204e-13,9.9999998245167e-14,2.0149855e-07,2.0098602e-07,2.1623780455115593e-07,1.8340671559258226e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.0007773926,0.00080087816,0.0010536431218497455,0.0004325117697590031,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518667e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.00019945296,4.3106415e-05,0.00032320484024239704,6.215405967679999e-09,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
28,0.004197150468826294,0.0010219853,0.0010227703,0.0011432990722823888,0.0008811640873318538,0.0008853167,0.000871342,0.000978900701738894,0.0007898228941485286,0.0026810328,0.0026798514,0.0028769131167791784,0.0024335593334399164,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.001565113,0.0015069097,0.002092092123348266,0.000956976757152006,9.8017954e-05,6.854761e-05,0.0001563793957757298,3.044479535674327e-05,0.00028420408,0.00019167888,0.0004477805268834345,7.71625400375342e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0038028324,0.0033837454,0.004998208489269018,0.0025797123671509326,1.01733846e-07,5.5001966e-08,1.3563158063334413e-07,1.508285940587939e-08,5.5699843e-07,3.3682e-07,7.052720292222148e-07,2.346350989057555e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.002375272,0.0022313949,0.002771798986941576,0.0018397904932498932,6.7848374e-12,1e-13,1.349942801585815e-13,9.9999998245167e-14,2.013422e-07,2.0099517e-07,2.1620224188723114e-07,1.8337419405156652e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.0007422158,0.0007326073,0.00099971130839549,0.00040777465619612485,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518667e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.0001814632,2.4978244e-05,0.0002795480249915272,1.9986655386272645e-09,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
29,0.004197150468826294,0.000886533,0.0008854309,0.000984947371762246,0.000780561298597604,0.0007987509,0.00080483477,0.0008646504866192117,0.0007051470602164045,0.0025499223,0.002557308,0.0027407901943661273,0.0023147028987295926,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.0014391334,0.0013297992,0.0018260035139974207,0.0008344593952642754,7.805045e-05,5.3707605e-05,0.00011525593254191335,2.4238848709501326e-05,0.00026194603,0.00017653394,0.0004123309699934907,7.102281051629689e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0036139125,0.0034400667,0.004312583012506366,0.0024712648009881377,7.812835e-08,3.5643858e-08,9.603634332222555e-08,8.471335855020357e-09,4.8838024e-07,2.8672346e-07,6.147353843743986e-07,2.1956601869987935e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.002234714,0.0022540493,0.0026487246504984796,0.0017460639937780797,3.936332e-12,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0132372e-07,2.0021469e-07,2.1621053036824378e-07,1.8339997609473357e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.0007078393,0.0006791407,0.0009476574050495401,0.0003580452103051357,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518667e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.00017958446,1.7534354e-05,0.00030052754300413653,7.175621208332927e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
30,0.004197150468826294,0.000778329,0.0007813858,0.0008646054338896647,0.0006963286141399294,0.0006859923,0.00068556826,0.0007489333220291883,0.0006115901633165777,0.0024282117,0.0024445578,0.002616904384922236,0.0022033911081962287,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.0014792657,0.0012646472,0.0018929728248622268,0.0007381942996289581,6.6630186e-05,4.8686277e-05,9.943960503733251e-05,2.0834461338381516e-05,0.00024167559,0.00016233115,0.0003798909965553321,6.543206291098613e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.003398778,0.0031156612,0.004070396185852587,0.0023144659935496747,4.971607e-08,2.4238382e-08,6.270897223714655e-08,6.196089086252243e-09,4.3217858e-07,2.651401e-07,5.270854472883002e-07,2.1116878201610234e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.00216666,0.0021041394,0.0025509896804578602,0.001705866598058492,2.338202e-12,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0133291e-07,2.0021875e-07,2.1621899293222668e-07,1.832983329563831e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00068128057,0.0006440076,0.0009324772545369342,0.00040106335654854774,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518667e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.00017743933,7.0694446e-06,0.00025943617220036685,4.1250163701489484e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
31,0.004197150468826294,0.0006950336,0.0006883015,0.0007654505898244679,0.0006161857454571873,0.00062426174,0.0006204839,0.0006867299962323159,0.00055434946261812,0.0023149482,0.0023359642,0.002493879699613899,0.002104130864609033,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.001227425,0.0011209038,0.0015980670286808163,0.0007362154283327982,5.5141765e-05,3.76144e-05,8.261409493570682e-05,1.7479847883805633e-05,0.00022318285,0.00014886545,0.0003522616098052822,6.03122507527587e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.003250443,0.0028570518,0.00406504119746387,0.0022872236440889537,3.830438e-08,1.6592018e-08,4.533334863054961e-08,3.5811979492983426e-09,3.8909465e-07,2.649707e-07,4.526119212755475e-07,2.042358708820302e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.002065201,0.0020122754,0.0023662104504182935,0.0016859021852724254,1.132563e-12,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0130744e-07,2.0021852e-07,2.1621626800083504e-07,1.8340018215212694e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00064710155,0.0005973871,0.0009431442595086992,0.00036290591378929093,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518671e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.00015780161,4.108777e-06,0.00024048750492511317,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
32,0.004197150468826294,0.00061548233,0.00061560655,0.0006814799853600562,0.0005618680734187365,0.0005509376,0.0005533309,0.0006048353243386373,0.0004884512163698673,0.002209297,0.0022128532,0.0023846966214478016,0.0020121493726037443,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.0012565495,0.0011325188,0.0016477018652949482,0.0006792944768676534,4.4342858e-05,2.801584e-05,6.27817316853907e-05,1.3684639270650223e-05,0.00020628708,0.00013666012,0.0003274517221143469,5.587064242718043e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0030102695,0.0027248603,0.003964269650168717,0.0018990144890267402,2.7315938e-08,1.1575143e-08,2.8521138784043387e-08,2.4245100371800277e-09,3.4912975e-07,2.440986e-07,3.9469668422498216e-07,1.9988026878081655e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.00198167,0.0018492604,0.0023396043688990176,0.001505428197560832,7.179694e-13,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.013505e-07,2.0021844e-07,2.1615041134737112e-07,1.8343042995638825e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00060849276,0.00055146293,0.0008334902377100661,0.00030171014805091545,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518667e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.0001407568,1.62117e-06,0.00020988583128200844,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
33,0.004197150468826294,0.00054273894,0.0005412417,0.0006000777066219598,0.0004942121304338798,0.00046751212,0.00046239235,0.000516061918460764,0.0004166295038885437,0.0021105288,0.002120798,0.0022760347346775234,0.0019192241015844047,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.0010563844,0.0010103929,0.001366287877317518,0.0005614494148176163,3.9551236e-05,2.6638678e-05,5.766398589912569e-05,1.227986308549589e-05,0.00019082468,0.00012607075,0.00030463348230114207,5.180152493267087e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0026779522,0.0025474583,0.0032567368471063673,0.0018947964999824762,1.8137396e-08,7.8429e-09,2.1411360240364274e-08,1.7637089011479645e-09,3.2196826e-07,2.401595e-07,3.577269183097087e-07,1.9420345154230745e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.0018970235,0.0018197967,0.002223772637080401,0.0014450241869781166,4.185139e-13,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.013997e-07,2.0021474e-07,2.1621895029966254e-07,1.833745670865028e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.0005873656,0.0005436588,0.000763368618208915,0.00037555272137979046,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518667e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.0001259772,8.5828344e-07,0.00016151102681760676,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
34,0.004197150468826294,0.00047164952,0.00047280715,0.0005284530634526163,0.0004168668747297488,0.00042629073,0.00041937202,0.00046928746451158077,0.00038637701072730124,0.0020180068,0.002018861,0.0021731011220254004,0.0018284383113496006,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.0009830568,0.00087772106,0.0012764885905198753,0.0005589645443251356,3.2077278e-05,2.0154901e-05,4.4423060899134725e-05,1.026323980113375e-05,0.00017665798,0.00011655188,0.0002836514468071982,4.803231422556564e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0026684157,0.0024377853,0.0034250367316417396,0.001831927744206041,1.4477841e-08,5.053796e-09,1.621412915042697e-08,1.012395861588189e-09,2.9959102e-07,2.2998884e-07,3.29099165696789e-07,1.9863955103005537e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.0017645286,0.001695002,0.0020704108756035566,0.0014182879822328687,2.675663e-13,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0141036e-07,2.0021466e-07,2.1621061563337207e-07,1.833999547784515e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.0005820201,0.00056119065,0.0007899077027104795,0.0003563495265552774,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518667e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.0001117926,2.937029e-07,0.00012991209950996563,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
35,0.004197150468826294,0.0004136723,0.0004124132,0.00045679450704483315,0.000361897524271626,0.0003707041,0.00036441488,0.00040736651862971485,0.00033112386881839484,0.0019311775,0.0019289732,0.002083870174828917,0.0017484813288319856,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.0009250541,0.00079597055,0.0011348251427989453,0.0004921826330246404,2.6742407e-05,1.751665e-05,3.745455433090683e-05,8.312860927617294e-06,0.00016366356,0.000107112995,0.00026346238155383617,4.4639952648140024e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0023784374,0.0021555005,0.0028522697975859046,0.0017178580164909363,9.488302e-09,3.4250518e-09,9.983702531357608e-09,6.92238433241954e-10,2.801285e-07,2.3146684e-07,2.9478783147851573e-07,1.9722690325352232e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.0017682342,0.0016777148,0.0020504677668213844,0.001434508856618777,1.9997464e-13,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0141171e-07,2.0022395e-07,2.1621064760779518e-07,1.8343076746418774e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00054337934,0.00048569642,0.0007754210964776576,0.0002661020917003043,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518667e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.000108218635,1.0875824e-07,0.00014307242599898018,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
36,0.004197150468826294,0.00036975695,0.00036219961,0.00040741448901826516,0.00032931635360000655,0.00032558735,0.00032534855,0.00036151859967503697,0.00028915927396155894,0.0018495404,0.0018501462,0.0019975604955106974,0.0016773328825365752,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.00075428793,0.00067110517,0.0010175367642659694,0.00040587411785963923,2.330222e-05,1.5697224e-05,3.212392402929254e-05,6.954236255296564e-06,0.00015172614,9.83247e-05,0.0002446996368234977,4.1497533857182134e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.002488155,0.0022694853,0.003145769005641341,0.001656309119425714,7.0208577e-09,2.3364675e-09,7.364434950751786e-09,4.45757313005668e-10,2.6264644e-07,2.2521525e-07,2.731905937025658e-07,1.954018742367225e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.0016284706,0.0015966092,0.0019160701194778085,0.001322389580309391,1.4651545e-13,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0143543e-07,2.0022404e-07,2.1621916346248327e-07,1.8340003293815244e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00048294905,0.0004297021,0.0006488803919637576,0.0002189944061683491,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518671e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.000106311185,2.8309142e-08,0.0001823440325097181,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
37,0.004197150468826294,0.00032581965,0.00032100154,0.00036191768595017493,0.00029185580206103623,0.0002931939,0.00028115517,0.0003204183158231899,0.00025837684370344505,0.0017726609,0.0017711704,0.0019199198868591338,0.001605029741767794,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.00073139695,0.0006550265,0.0009538896556477994,0.0004220878254272975,1.8561172e-05,1.2263777e-05,2.5099839149334002e-05,5.536068442779651e-06,0.00014075225,8.974425e-05,0.0002248155687993858,3.8547117583220825e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0022848365,0.0021249214,0.002927953377366066,0.0015039617428556085,5.3216076e-09,1.4516403e-09,5.120964208238377e-09,2.8516293493208167e-10,2.52869e-07,2.250319e-07,2.6695202848259214e-07,1.9086298763681953e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.0015909527,0.0015734306,0.0019437040318734944,0.001260107645066455,1.2494946e-13,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0140047e-07,2.0022394e-07,2.1620084567075537e-07,1.8337473761675938e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00046390158,0.0004281071,0.0006432228547055274,0.00023819016496418044,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518652e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.000114559676,1.4637233e-08,0.0001627522724447772,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
38,0.004197150468826294,0.0002893714,0.0002834841,0.000324521453876514,0.0002544743620092049,0.000254662,0.00024909893,0.0002858840671251528,0.00022106636242824607,0.0017001475,0.0016993196,0.0018434858066029847,0.0015454752137884498,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.0006766688,0.0005874981,0.000868685485329479,0.00038215977110667154,1.578431e-05,9.979104e-06,2.249549970656517e-05,5.146477178641362e-06,0.0001306505,8.196941e-05,0.000206031822017394,3.5808355278277304e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0021180925,0.0019864386,0.0025522098294459283,0.0014833538443781435,3.4788974e-09,1.0506322e-09,3.857827168829431e-09,1.868195320664512e-10,2.4361512e-07,2.2298843e-07,2.603895339348128e-07,1.857027385199217e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.0015581674,0.0015346797,0.0018695274775382131,0.0011807045666500926,1.1329324e-13,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0143972e-07,2.0022391e-07,2.1621916346248327e-07,1.8340007557071658e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00044868968,0.00038442027,0.0006438374693971127,0.00019891472766175866,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518667e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,0.00010144386,8.391298e-09,0.00012876190157840028,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
39,0.004197150468826294,0.00025768997,0.00025722984,0.00028203599504195154,0.0002292791432410013,0.00022782813,0.00022355895,0.0002556256004027091,0.00020391387806739658,0.0016316557,0.0016359256,0.0017709826934151351,0.0014858072681818157,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.00067758875,0.000548235,0.0008196836424758658,0.0003642371084424667,1.3433555e-05,8.217026e-06,1.8975030798173975e-05,3.824711484412546e-06,0.00012134579,7.493192e-05,0.00018851703862310387,3.3542991332069505e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0021653883,0.0019075235,0.0027214433648623526,0.001419071457348764,2.7305451e-09,6.7729566e-10,2.7799447743781514e-09,1.195123670166831e-10,2.3598086e-07,2.1498867e-07,2.5283993210223343e-07,1.8531984480318897e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.0014684014,0.0013817495,0.0017710077809169888,0.001167256064945832,1.05442036e-13,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0142647e-07,2.0022358e-07,2.1621053036824378e-07,1.8339738616646173e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00044265616,0.00042898097,0.0006476971029769629,0.00018384877694188617,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518658e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,8.4925035e-05,3.7591694e-09,9.84122307272628e-05,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
40,0.004197150468826294,0.0002249988,0.0002241864,0.00024734668841119856,0.00020164802481303923,0.00019664332,0.00019363803,0.00021562482288572937,0.0001743765787978191,0.0015668697,0.0015682233,0.001701192930340767,0.0014242555771488696,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.00054731546,0.0004403438,0.0007777874416206032,0.00027673178556142375,1.06635025e-05,6.8787995e-06,1.4989331702963682e-05,3.109108547505457e-06,0.00011276522,6.853416e-05,0.00017229447985300794,3.140227636322379e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0018700813,0.0016991575,0.002169797313399613,0.0013362388708628714,1.9201774e-09,4.665019e-10,1.6044943429438518e-09,7.497631682173989e-11,2.2669772e-07,2.0766879e-07,2.4673563814303634e-07,1.7536570240395122e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.0013563337,0.0013477929,0.0015930861118249595,0.0010923422814812511,1.0177631e-13,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0144194e-07,2.0021972e-07,2.1621033852170513e-07,1.8339971319392134e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.0004312687,0.00038658877,0.0005932552739977837,0.00016588347716606222,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518658e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,7.973227e-05,2.0765105e-09,7.755491969874129e-05,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
41,0.004197150468826294,0.00019514177,0.00019293159,0.0002177872411266435,0.0001730437834339682,0.00016942644,0.00016798184,0.00018887364785769023,0.0001486150322307367,0.0015055139,0.0015005424,0.0016344641335308552,0.0013661908451467752,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.00051141955,0.0003866768,0.0006404903688235208,0.00027337466599419713,9.390608e-06,6.526233e-06,1.3531085869544768e-05,3.186733181337331e-06,0.00010484735,6.3184445e-05,0.0001583220364409499,2.9157198241591686e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0017354031,0.0016560389,0.002184636308811605,0.0011033337796106935,1.378802e-09,3.0977693e-10,1.0994712917877791e-09,5.005364612370444e-11,2.237412e-07,2.0366062e-07,2.4426915956610173e-07,1.750174298820184e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.0013196031,0.0012822659,0.0015681175864301622,0.0010584926349110901,1.00468536e-13,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0143158e-07,2.0022372e-07,2.1621041312869238e-07,1.8339593665928078e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00041942744,0.00039747643,0.0005865889979759231,0.0001734979850880336,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518662e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,7.3612006e-05,1.1843406e-09,6.111831862654071e-05,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
42,0.004197150468826294,0.00017007584,0.00016796993,0.00018915155305876397,0.00015292935131583363,0.000154573,0.00015330347,0.00017190024300361983,0.00013622354163089767,0.0014473303,0.0014372203,0.00157360834418796,0.0013124392717145383,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.0004597632,0.00041994668,0.0005938875110587105,0.00024899152776924893,7.797516e-06,4.799058e-06,1.0774726433737669e-05,2.3445767851626442e-06,9.753314e-05,5.8444966e-05,0.00014631911108153872,2.7095098630525172e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0017816094,0.0016449568,0.0023209393257275224,0.0011432122555561364,1.053182e-09,2.2152397e-10,8.50587239531464e-10,2.875047032044331e-11,2.2073667e-07,2.0484683e-07,2.416546038830347e-07,1.731747332200939e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.0012950612,0.0012420535,0.0015267660201061517,0.00105522497324273,9.950336e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0144043e-07,2.0022371e-07,2.1621070089850036e-07,1.833989813349035e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00039997726,0.0003548193,0.0006009007774991915,0.00017971913621295244,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518657e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,7.714415e-05,1.1883818e-09,9.464171671424992e-05,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
43,0.004197150468826294,0.00015129655,0.00015236877,0.00016594489716226235,0.00013258431863505393,0.00013445476,0.00013355313,0.0001486282235418912,0.00011718723180820234,0.0013921,0.0013802004,0.0015159252798184752,0.0012616780295502394,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.00043526606,0.00037530396,0.000505766030983068,0.00023251738093676977,6.280663e-06,4.1441826e-06,8.756516081120935e-06,2.0039073547195585e-06,9.077415e-05,5.4129952e-05,0.00013482029680744745,2.520093858038308e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0016947135,0.0015814701,0.002111980924382806,0.0010817483998835087,6.896785e-10,1.5508278e-10,4.771328193653446e-10,1.9303025323991196e-11,2.1803535e-07,2.0565801e-07,2.38563458765384e-07,1.706621866048863e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.0012589407,0.0012313975,0.0015325766580644995,0.0009149809775408357,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0143186e-07,2.002237e-07,2.1615123202423092e-07,1.834224114816152e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00036641397,0.0003146183,0.0005619361327262595,0.00015705226905993186,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518658e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,7.137972e-05,8.6788454e-10,7.566873864561785e-05,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
44,0.004197150468826294,0.00013486433,0.0001331963,0.0001486264809500426,0.00011882147191499826,0.00011949164,0.00011914318,0.00013420530740404502,0.00010507981460250448,0.0013396123,0.0013226536,0.0014630690857302397,0.0012140835460741073,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.00038875785,0.00033270527,0.0004868607211392373,0.00022444943169830367,5.5356822e-06,3.6665538e-06,7.610956913595146e-06,1.719225878105135e-06,8.452061e-05,5.0483173e-05,0.0001242747384821996,2.344072026971844e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0016848719,0.0014712722,0.0020384753006510437,0.001110403536586091,5.0232085e-10,9.046232e-11,3.8530763996069695e-10,1.183948056780737e-11,2.1393159e-07,2.0225525e-07,2.362231512620383e-07,1.7349346137507382e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.0012202761,0.0011092151,0.0014132735086604953,0.0008976011595223099,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0142261e-07,2.0022367e-07,2.161512000498078e-07,1.834216085683238e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.000353028,0.00030291098,0.0005490351177286357,0.00014186779662850313,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518667e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,6.425412e-05,3.9993192e-10,5.685365704266587e-05,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
45,0.004197150468826294,0.000119236865,0.00011915528,0.00013396715075941756,0.00010376218597230036,0.00010727875,0.000105590596,0.0001171288840851048,9.419954949407838e-05,0.0012896835,0.0012712574,0.001408212847309187,0.0011672064138110727,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.00037205277,0.0003145759,0.00048827598948264495,0.0001970317207451444,4.453764e-06,2.6419007e-06,6.007543674968474e-06,1.2243870060046902e-06,7.873276e-05,4.710754e-05,0.00011462162365205586,2.182886373702786e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0014376708,0.0012836728,0.0017513403436169028,0.0009939851006492972,3.7035794e-10,6.081129e-11,2.758611256092891e-10,7.854323311531908e-12,2.1337189e-07,2.0394405e-07,2.3689103656465704e-07,1.7155813480940196e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.0011482099,0.001118629,0.0013519295316655189,0.0009332809277111664,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0143054e-07,2.0022361e-07,2.162103598379872e-07,1.8342105079227622e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00033947633,0.00028541833,0.0005297982279444113,0.0001350181373709347,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518667e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,5.570771e-05,1.4637638e-10,5.2830455388175324e-05,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
46,0.004197150468826294,0.00010515382,0.00010418817,0.00011604029350564815,9.05842098291032e-05,9.077121e-05,8.954589e-05,0.00010319163993699476,7.829467722331174e-05,0.0012421374,0.001224601,0.001357612549327314,0.0011221026943530887,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.00031330317,0.00026368262,0.0003804294829024002,0.00018498674398870207,3.6751408e-06,2.2907384e-06,4.824772759093321e-06,1.0923574791377177e-06,7.337499e-05,4.3971915e-05,0.00010658182691258844,2.033134887824417e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0015520416,0.0013918867,0.0020062862895429134,0.0008931405754992738,2.4941366e-10,4.196167e-11,1.767806942498673e-10,4.758462178976186e-12,2.0870681e-07,1.9993857e-07,2.3447285002475837e-07,1.717217905650159e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.0011165813,0.001102864,0.0013344109465833753,0.0008706677763257176,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0142258e-07,2.0022361e-07,2.1621438506258528e-07,1.8342156593575965e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00032313302,0.00028339337,0.0004587640141835436,0.00015249641728587449,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518671e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,5.0822422e-05,1e-10,4.981839992979076e-05,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
47,0.004197150468826294,9.1138616e-05,8.8690336e-05,0.0001033523767546285,7.843503044568934e-05,8.150468e-05,8.0975384e-05,9.304972081736196e-05,6.986854896240402e-05,0.0011968287,0.0011796276,0.0013101499062031507,0.0010800809250213206,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.0003077116,0.00023414359,0.00034796704130712897,0.00014994226512499154,3.2256153e-06,2.042981e-06,4.2863727003350505e-06,9.440704786811693e-07,6.840687e-05,4.1095125e-05,9.880281140794978e-05,1.89695037988713e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0014344407,0.0013241686,0.0017493278428446501,0.000980969940428622,1.9425983e-10,2.3252629e-11,1.2655873571354448e-10,2.8833937733112325e-12,2.070885e-07,1.9535912e-07,2.344683558419547e-07,1.6870848895678137e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.0010263362,0.0010194671,0.0012039559369441122,0.0008081964042503387,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0142895e-07,2.0022358e-07,2.1620205004069248e-07,1.833959686337039e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00031525746,0.00024492788,0.00044873877050122246,0.00013471081547322683,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518664e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,4.5476205e-05,1e-10,3.5444790228211787e-05,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
48,0.004197150468826294,8.0761914e-05,8.206186e-05,9.21623177418951e-05,6.945025597815402e-05,7.2789095e-05,7.175417e-05,8.27778330858564e-05,6.253275932976976e-05,0.0011536065,0.0011360772,0.001263685873709619,0.0010396437428425997,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.00027740496,0.00022377283,0.0003773432472371496,0.00012883538147434592,2.5948375e-06,1.6533306e-06,3.4930816923406383e-06,7.627719611491557e-07,6.379959e-05,3.8343795e-05,9.280966878577601e-05,1.772336781868944e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0012556072,0.0011156052,0.0015373385103885084,0.0008472194313071668,1.3645515e-10,1.7142463e-11,8.497408852947697e-11,1.7973891689240795e-12,2.0746484e-07,1.9662738e-07,2.3587849184991683e-07,1.6695667426347427e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.0010382743,0.0009993415,0.001248064247192815,0.0008288284006994218,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0141209e-07,2.0022358e-07,2.1621900359036772e-07,1.833746168244943e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.0003056436,0.00024118015,0.00047425268712686375,7.384998571069445e-05,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518667e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,4.69551e-05,1e-10,1.7065272459149128e-05,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
49,0.004197150468826294,7.087603e-05,7.145237e-05,7.885118247941136e-05,6.138667595223524e-05,6.304194e-05,6.442222e-05,7.05621550878277e-05,5.4711047596356366e-05,0.0011123436,0.0010938679,0.0012172915739938617,0.0010003207135014236,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.00027912634,0.0001899897,0.0003330991239636205,0.00013076122195343487,2.1437568e-06,1.3654918e-06,2.9160954113649495e-06,6.190734183064706e-07,5.952624e-05,3.5735473e-05,8.705291838850826e-05,1.657839902691194e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0012640073,0.001100102,0.001563542929943651,0.0008389921422349289,9.577538e-11,1.1428083e-11,5.957689376556718e-11,1.0531390484073283e-12,2.0702547e-07,1.9698678e-07,2.3581677766060238e-07,1.6385388335038442e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.00097622,0.00097388297,0.0011810862633865327,0.0007609372114529833,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0140912e-07,2.0022354e-07,2.1606282274433397e-07,1.834296163849558e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00028832743,0.00024569448,0.00042352720629423857,6.687287168460898e-05,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518664e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,4.904381e-05,1e-10,2.0144839254498947e-05,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
50,0.004197150468826294,6.259327e-05,6.270739e-05,7.008919237705413e-05,5.521767434402136e-05,5.6646168e-05,5.663128e-05,6.338912498904392e-05,4.8845281526155304e-05,0.0010729235,0.0010541608,0.0011724413780029863,0.0009645818790886551,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.0002485476,0.00018333623,0.0003192118601873517,0.00011907308362424374,1.8087248e-06,1.156418e-06,2.3902807129161374e-06,4.952745484843035e-07,5.5559143e-05,3.3348537e-05,8.131035065161996e-05,1.5419615465361858e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0012073483,0.0010492608,0.0014115063531789929,0.000771855644416064,7.063864e-11,6.987468e-12,3.828113433884672e-11,7.974624785392695e-13,2.0545912e-07,1.9615644e-07,2.3457630149437136e-07,1.6635351229865591e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.000963714,0.0009364758,0.0011493800848256797,0.0007814606797182932,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0142939e-07,2.0022367e-07,2.1615134926378232e-07,1.833966720710123e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00029378396,0.0002732395,0.00046826690959278494,6.60736432109843e-05,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518667e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,4.905354e-05,1e-10,2.345805387449218e-05,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
51,0.004197150468826294,5.586499e-05,5.574645e-05,6.275693340285216e-05,4.807901677850168e-05,4.946038e-05,4.8854956e-05,5.5635681746935006e-05,4.344295848568436e-05,0.0010352338,0.0010164275,0.0011298796744085848,0.0009329345048172399,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.00021462957,0.00015703603,0.0002542876827646978,9.53848721110262e-05,1.4368786e-06,9.0231833e-07,1.9167576397194352e-06,4.000838629281134e-07,5.187544e-05,3.1313102e-05,7.598239062645007e-05,1.4369560631166678e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0011716614,0.0010946691,0.0014877674402669072,0.0008218878065235913,4.7933213e-11,4.872521e-12,2.7983894281685684e-11,4.365928056365362e-13,2.054525e-07,1.9316059e-07,2.3583978858709997e-07,1.6866400898152278e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.00091289356,0.0008928265,0.0010784794576466084,0.0007247510657180101,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0141216e-07,2.0022391e-07,2.1621435664087585e-07,1.833963203523581e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.0002897059,0.0002635682,0.00043934807035839185,7.376787289103959e-05,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518671e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,4.8271446e-05,1e-10,2.132342433469603e-05,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
52,0.004197150468826294,4.8681497e-05,4.934676e-05,5.474228601087816e-05,4.223488213028759e-05,4.327944e-05,4.3189073e-05,4.781800089403987e-05,3.794225904130144e-05,0.000999177,0.0009827004,0.001090755220502615,0.0009009252971736714,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.00021214862,0.00014619429,0.00026408036501379684,9.609656990505755e-05,1.2017872e-06,8.1553935e-07,1.5966236333042616e-06,3.2020460594139877e-07,4.8450493e-05,2.934871e-05,7.082910815370269e-05,1.336246236860461e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.00114103,0.0010619601,0.0014605215983465314,0.0006726664578309283,3.5702243e-11,2.9468181e-12,2.1034260704738683e-11,2.7190231945313503e-13,2.0531454e-07,1.9334895e-07,2.364100915031031e-07,1.679419661115844e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.0009306212,0.0008964663,0.0010946201800834388,0.0007150659075705335,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0141749e-07,2.0022364e-07,2.1621436019358953e-07,1.8339616403295622e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00026436022,0.0002115776,0.00039651508268434554,7.879451186454389e-05,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518667e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,4.60428e-05,1e-10,1.5980210719135357e-05,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
53,0.004197150468826294,4.2904107e-05,4.2158288e-05,4.738561074191239e-05,3.767911039176397e-05,3.821651e-05,3.7580758e-05,4.272298883734038e-05,3.324180579511449e-05,0.0009646558,0.00094925525,0.0010530239960644394,0.0008692650299053639,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.00017647466,0.00012854737,0.00021589193056570366,9.283276449423283e-05,9.968259e-07,6.269455e-07,1.2842965020354313e-06,2.6974942102242494e-07,4.5264635e-05,2.7482933e-05,6.56427819194505e-05,1.2416907111401088e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0011061192,0.0009942225,0.0013240767293609679,0.0007164395356085151,2.3940894e-11,2.0110107e-12,1.2541051747430587e-11,2.0207930652178102e-13,2.0373801e-07,1.9107915e-07,2.3512887992183096e-07,1.661995021606799e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.00085131696,0.00083913334,0.0009986698569264263,0.000687872088747099,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0140565e-07,2.002237e-07,2.162014105522303e-07,1.8337373575150195e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00025377655,0.00019891193,0.00036280122003518045,7.711342732363846e-05,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518667e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,4.311742e-05,1e-10,1.3989515537105035e-05,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
54,0.004197150468826294,3.7482463e-05,3.6961937e-05,4.1443936424911954e-05,3.2497183383384254e-05,3.334887e-05,3.2855314e-05,3.7761990824947134e-05,2.910817875090288e-05,0.0009315855,0.00091599376,0.001016833441099152,0.000838245454360731,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.00017717894,0.00012332405,0.00020352739011286758,7.070454375934787e-05,8.1968585e-07,5.493671e-07,1.0843137374649814e-06,2.3408356497611749e-07,4.2302614e-05,2.5533594e-05,6.073236727388576e-05,1.155011909759196e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0010619375,0.0009756419,0.0013776067644357681,0.0006955090793780982,1.7856886e-11,1.2906578e-12,9.598564564700096e-12,1.1134474927081053e-13,2.0314569e-07,1.9109737e-07,2.347378789124832e-07,1.6709785555235612e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.0008533575,0.0008083245,0.0010114640754181892,0.0006760559335816652,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0141941e-07,2.0022364e-07,2.1620168766389725e-07,1.8339604679340482e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00024770058,0.00019276093,0.0003683256363729015,5.8901150623569265e-05,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518667e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,3.902146e-05,1e-10,1.1898268667209777e-05,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
55,0.004197150468826294,3.2925374e-05,3.2613894e-05,3.636912697402295e-05,2.820777399392682e-05,2.9541216e-05,2.906783e-05,3.232335075153969e-05,2.6239294584229356e-05,0.00089989154,0.0008854307,0.0009821312560234219,0.0008085496228886768,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.0001807685,0.000117417694,0.00021106371787027456,6.779198338335846e-05,6.8895406e-07,4.5069126e-07,9.30226192963346e-07,1.8541106783231953e-07,3.9546394e-05,2.3725876e-05,5.670870905305492e-05,1.0758245480246842e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.00097059784,0.00082681066,0.001229865913046524,0.000654419680358842,1.2904516e-11,8.1570015e-13,6.174406580634895e-12,9.9999998245167e-14,2.0296386e-07,1.9202031e-07,2.339029414599736e-07,1.661097961402902e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.0007989424,0.00077309436,0.0009270219889003783,0.0006654823373537511,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0144668e-07,2.002236e-07,2.1621880108568803e-07,1.8342208107924307e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00024081455,0.00020893723,0.0003696328349178657,5.9275203057040926e-05,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518667e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,3.3221368e-05,1e-10,8.40455822981312e-06,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
56,0.004197150468826294,2.8918777e-05,2.8523606e-05,3.1929405849950854e-05,2.5448350697843125e-05,2.5427507e-05,2.5229647e-05,2.7868068627867615e-05,2.2337544123729458e-05,0.000869492,0.0008547009,0.000948854285525158,0.0007814233686076477,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.00014938615,0.00010237744,0.00018149563402403146,5.699804296455113e-05,5.5448635e-07,3.4604642e-07,7.559800394574268e-07,1.4940048842504439e-07,3.6980142e-05,2.2060802e-05,5.2629795391112566e-05,1.0056229257315863e-05,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0009496354,0.00086755306,0.00123947934480384,0.0005743225628975779,8.630785e-12,5.794421e-13,4.429469269671971e-12,9.9999998245167e-14,2.0321832e-07,1.9198515e-07,2.345399643388646e-07,1.6563864591034871e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.0007720452,0.0007215548,0.0009526289504719898,0.0005917210219195113,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0141738e-07,2.0022392e-07,2.162189396415215e-07,1.8339994056759679e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00022536113,0.00019193505,0.000330334369209595,5.62845089007169e-05,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518671e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,3.3152697e-05,1e-10,6.5717473489712575e-06,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
57,0.004197150468826294,2.5218691e-05,2.5121559e-05,2.807914552249713e-05,2.124500952049857e-05,2.2514578e-05,2.2366208e-05,2.4967125227703946e-05,1.943202050824766e-05,0.0008403227,0.0008250993,0.0009169261902570724,0.0007546468841610476,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.00013689368,0.000103805665,0.00017907201981870458,5.746757506130962e-05,4.5920103e-07,3.1126825e-07,6.092945454838627e-07,1.356869709923103e-07,3.4591983e-05,2.0502674e-05,4.88362511532614e-05,9.365718597109662e-06,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0008878129,0.00078733615,0.0011108375329058617,0.0005535371747100726,6.536576e-12,3.5038606e-13,3.161572783086375e-12,9.9999998245167e-14,2.0281081e-07,1.9526219e-07,2.340710594239681e-07,1.6355859244754356e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.00073056656,0.0007253811,0.0008504926227033138,0.0005733516154577956,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0144464e-07,2.0022367e-07,2.1615053924506356e-07,1.8340011820328073e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00021155961,0.00017389574,0.00033876897214213386,3.43284282280365e-05,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518667e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,3.203438e-05,1e-10,4.190966137684882e-06,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
58,0.004197150468826294,2.214778e-05,2.173179e-05,2.5041133994818665e-05,1.9221656202716986e-05,2.0460913e-05,2.0440537e-05,2.2590704702452058e-05,1.807925445973524e-05,0.0008123192,0.00079635845,0.0008862936665536836,0.0007289284549187869,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.00011936335,8.235691e-05,0.00016026214871089906,5.281179255689494e-05,3.8188716e-07,2.526159e-07,5.325366743136328e-07,1.0910422609811121e-07,3.2363765e-05,1.9232852e-05,4.5194387894298416e-05,8.759692491366877e-06,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.00089720346,0.00080010097,0.001089889177819714,0.0005637372814817354,4.298261e-12,2.1675633e-13,2.1739395765323077e-12,9.9999998245167e-14,2.0216392e-07,1.9754381e-07,2.3262181159111606e-07,1.6330863772395787e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.00075420155,0.00072845805,0.0008676543511683121,0.0005679895257344469,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0143938e-07,2.0022375e-07,2.1621922030590213e-07,1.8339994767302414e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00019811388,0.00015060118,0.000306329588056542,4.9053679504140746e-05,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518667e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,2.991946e-05,1e-10,2.9595382216029975e-06,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
59,0.004197150468826294,1.9781819e-05,1.94342e-05,2.2431732304539764e-05,1.7324870896118227e-05,1.7653634e-05,1.7130118e-05,1.9901460291293915e-05,1.542551672173431e-05,0.00078541966,0.0007688904,0.0008568170451326296,0.000704070262145251,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.000109068096,7.5784104e-05,0.00014612454469897784,4.174931837042095e-05,3.084264e-07,1.910642e-07,4.1680157636392323e-07,8.103604720588464e-08,3.0287469e-05,1.808762e-05,4.182962129561929e-05,8.14761438050482e-06,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0008452261,0.00078338885,0.0010741669102571905,0.0006180684431456029,3.3709608e-12,1.4581617e-13,1.4247189311557967e-12,9.9999998245167e-14,2.0180259e-07,1.9567992e-07,2.3303666907281695e-07,1.6364478128139126e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.0006853994,0.00065575493,0.0008336950704688206,0.0005369686987251043,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0143658e-07,2.0022387e-07,2.1621432111373906e-07,1.8337470919504995e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00019043029,0.00014707973,0.00031062063499120995,3.163084920743131e-05,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518668e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,2.340493e-05,1e-10,3.7632397607012535e-06,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
60,0.004197150468826294,1.7306855e-05,1.6717662e-05,1.955135257958318e-05,1.5162747104113805e-05,1.5389614e-05,1.5395555e-05,1.7085063518607058e-05,1.3744810075877467e-05,0.00075957284,0.0007425761,0.0008286441880045459,0.0006804555741837248,0.13056384027004242,0.12970781326293945,0.0005601537995971739,0.00011300358,6.750433e-05,0.00012785446597263217,4.1431266254221555e-05,2.6474768e-07,1.8297158e-07,3.480213166540125e-07,7.564053028374929e-08,2.835267e-05,1.6970953e-05,3.883347017108463e-05,7.520798249061045e-06,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0008293522,0.00078697293,0.0010078643099404871,0.0005637152789859101,2.4456938e-12,1e-13,8.592154765452165e-13,9.9999998245167e-14,2.016481e-07,1.9586473e-07,2.336074729214488e-07,1.631382140487858e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.00065378624,0.0006262126,0.0007475975871784613,0.0005142865993548185,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0144648e-07,2.002237e-07,2.1621891121981207e-07,1.834307248316236e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00018297936,0.00014767621,0.0002700119002838619,2.67378154603648e-05,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518668e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,2.3939703e-05,1e-10,4.3267252749501495e-06,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
61,0.004197150468826294,1.531237e-05,1.5002839e-05,1.7016886886267457e-05,1.3497472536982968e-05,1.3558747e-05,1.34747515e-05,1.4960425005483557e-05,1.2090597692804295e-05,0.0007347214,0.00071733294,0.0008014924533199519,0.0006576605228474364,0.13056384027004242,0.12970781326293945,0.0005601537995971739,9.6295e-05,7.028598e-05,0.00011709564569173381,3.8857426261529326e-05,2.1915776e-07,1.4859887e-07,2.860720158537333e-07,5.529632218781444e-08,2.6547405e-05,1.5868165e-05,3.639668466348667e-05,6.93579465860239e-06,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0007642155,0.0006831857,0.000941231963224709,0.00047016872849781066,1.64391e-12,1e-13,6.968728708239141e-13,9.9999998245167e-14,2.0077634e-07,1.9494382e-07,2.325586905271848e-07,1.6305906314073582e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.00065904704,0.00065055356,0.0007588633452542126,0.0005240286409389228,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.014142e-07,2.0022394e-07,2.1621917767333798e-07,1.83399318842703e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00017434635,0.00012764076,0.00027152667462360114,2.9405905479507055e-05,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518672e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,2.6436084e-05,1e-10,4.838992140321352e-06,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
62,0.004197150468826294,1.32930945e-05,1.295292e-05,1.472537428526266e-05,1.1686186326187453e-05,1.2011076e-05,1.17198015e-05,1.3344587159735966e-05,1.024852986120095e-05,0.00071082066,0.00069308,0.0007764853362459689,0.0006359131075441837,0.13056384027004242,0.12970781326293945,0.0005601537995971739,8.2778e-05,5.4077074e-05,9.455991676077247e-05,3.3535856346134096e-05,1.7775287e-07,1.18660154e-07,2.2522878850850248e-07,4.535872033528676e-08,2.4860508e-05,1.4852958e-05,3.4135546229663305e-05,6.424911020985746e-06,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0007796924,0.0006926693,0.0009670422732597217,0.00048029826575657353,1.3005266e-12,1e-13,4.423698210585629e-13,9.9999998245167e-14,2.011652e-07,1.9363851e-07,2.325085191046128e-07,1.6441834205238592e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.000600929,0.00060013216,0.0006913769902894273,0.00048507103201700374,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0140303e-07,2.0022367e-07,2.162023164942184e-07,1.8345262020602604e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00016984712,0.00012605984,0.0002635373966768384,3.231749633414438e-05,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518667e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,2.3604178e-05,1e-10,2.327131909396485e-06,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
63,0.004197150468826294,1.1678276e-05,1.1721976e-05,1.2949863958056085e-05,1.0262539490213385e-05,1.0637792e-05,1.0286958e-05,1.1863845202242373e-05,9.219592811859911e-06,0.000687825,0.0006698442,0.0007516619225498289,0.0006143463833723217,0.13056384027004242,0.12970781326293945,0.0005601537995971739,7.934818e-05,5.0510593e-05,0.00011489193457236979,2.964514078485081e-05,1.5233437e-07,9.663032e-08,1.9717580101996646e-07,3.901608547351998e-08,2.3287937e-05,1.3901517e-05,3.199701950507006e-05,5.984733434161171e-06,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0007298852,0.00065780664,0.0009136949229286984,0.00047416068991879,9.446481e-13,1e-13,3.0265793669013996e-13,9.9999998245167e-14,2.0125614e-07,1.9691716e-07,2.3242360569497578e-07,1.631053194728338e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.00061445666,0.00060360297,0.0007135738123906776,0.0004829716053791344,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0141914e-07,2.0022375e-07,2.1621437795715792e-07,1.8339659391131136e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00017745484,0.00015283153,0.0002853859987226315,2.650456417541136e-05,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518667e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,2.1233896e-05,1e-10,7.867061526667385e-07,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05
64,0.004197150468826294,1.0366013e-05,1.0099052e-05,1.1359205245753401e-05,9.171310466626892e-06,9.231848e-06,9.1144675e-06,1.0315245845049503e-05,8.35554988043441e-06,0.000665691,0.0006474898,0.00072899779479485,0.0005934177170274779,0.13056384027004242,0.12970781326293945,0.0005601537995971739,7.486499e-05,4.9376322e-05,0.00010376470345363487,2.438061028442462e-05,1.260355e-07,8.441988e-08,1.6193893515037416e-07,3.049644137220753e-08,2.1820912e-05,1.3017765e-05,3.001936784130521e-05,5.578359832725255e-06,0.022138332948088646,0.014740178361535072,1.9736327885766514e-05,0.0007123933,0.00065463746,0.0008879209344740957,0.0004535070256679319,6.753824e-13,1e-13,2.1457329999179792e-13,9.9999998245167e-14,2.0125643e-07,1.9691237e-07,2.3240570712346198e-07,1.6306530525866947e-07,0.0005916168447583914,0.0005412785103544593,6.084005235607037e-06,0.00058624585,0.0005624171,0.0006904799956828356,0.00045027291344013065,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.01425e-07,2.0022392e-07,2.1621056589538057e-07,1.8343061469749955e-07,0.00014659126463811845,0.00011949424515478313,3.175400706822984e-06,0.00017147676,0.00012440496,0.0002649141533765942,2.3755780148349004e-05,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,2.0518662e-07,2.0513775e-07,2.1431039343156044e-07,1.9332830447638116e-07,0.00016067088290583342,5.921561023569666e-05,2.1267089778120862e-06,2.0275038e-05,1e-10,7.120309106767309e-07,1.000000013351432e-10,9.9999985e-14,1e-13,9.9999998245167e-14,9.9999998245167e-14,1.9973314e-07,1.9921215e-07,2.1078565382026682e-07,1.8744041341278717e-07,0.0004476404865272343,3.552102134563029e-05

